Batching for Green AI -- An Exploratory Study on Inference

The batch size is an essential parameter to tune during the development of new neural networks. Amongst other quality indicators, it has a large degree of influence on the model's accuracy, generalisability, training times and parallelisability. This fact is generally known and commonly studied. However, during the application phase of a deep learning model, when the model is utilised by an end-user for inference, we find that there is a disregard for the potential benefits of introducing a batch size. In this study, we examine the effect of input batching on the energy consumption and response times of five fully-trained neural networks for computer vision that were considered state-of-the-art at the time of their publication. The results suggest that batching has a significant effect on both of these metrics. Furthermore, we present a timeline of the energy efficiency and accuracy of neural networks over the past decade. We find that in general, energy consumption rises at a much steeper pace than accuracy and question the necessity of this evolution. Additionally, we highlight one particular network, ShuffleNetV2(2018), that achieved a competitive performance for its time while maintaining a much lower energy consumption. Nevertheless, we highlight that the results are model dependent.

==> data/energy-accuracy.dat <==
model	acc	energy
AlexNet	1	1
DenseNet-121	1.184518167	1.285355084
ShuffleNetV2	1.191153239	0.9800419738
ViT-b-16	1.262243286	1.883053424
ConvNext-base	1.3507109	2.310197983

==> data/energy-wt-alexnet-min.dat <==
x	y	class	label
3.05723714	1.470346785	16	16
3.083348137	2.564216329	16	32
3.104247174	4.847090911	16	64
3.114957174	9.602345459	16	128
3.264071588	0.185565814	16	G
1.579661446	0.7897638875	32	16
1.57013371	1.458744279	32	32
1.561686452	2.901315254	32	64
1.569716495	5.984948492	32	128
1.689738475	0.315845031	32	G
0.8108941464	0.714142846	64	16
0.7916911906	1.038088316	64	32
0.796375288	1.964436912	64	64
0.8048346346	3.63469177	64	128
0.8578773665	0.296903402	64	G

==> data/energy-wt-alexnet.dat <==
x	y	class	label
0.5918203691	29.18435566	128	16
0.5744092881	27.42344032	128	32
0.565537884	27.06741324	128	64
0.5778513459	28.48903113	128	128
0.5763309615	29.067464	128	G

==> data/energy-wt-convnext-min.dat <==
x	y	class	label
5.597969802	1.286595119	16	16
5.497173965	2.503684358	16	32
5.38676383	5.045660034	16	64
5.259341912	9.693333192	16	128
5.649995338	0.228017275	16	G
3.791484354	2.23428139	32	16
3.7018427	2.428005245	32	32
3.64960218	2.969041226	32	64
3.561960253	5.758960848	32	128
3.203412137	0.208895941	32	G
2.670587864	0.7703173975	64	16
2.59587706	1.194202126	64	32
2.533847296	2.011081334	64	64
2.438531638	3.757249197	64	128
2.714182612	0.4139099145	64	G

==> data/energy-wt-convnext.dat <==
x	y	class	label
2.605443238	53.58059407	128	16
2.498653926	49.06883686	128	32
2.468256092	48.33992756	128	64
2.362825384	50.56992811	128	128
2.371286101	49.80196464	128	G

==> data/energy-wt-densenet-min.dat <==
x	y	class	label
3.316794224	1.281867665	16	16
3.993399775	2.813802149	16	32
3.988899339	4.888717644	16	64
3.950651094	9.8281076	16	128
3.431469485	0.226788453	16	G
1.766550831	0.826657531	32	16
2.182938174	1.513989435	32	32
2.183985303	2.905688089	32	64
2.155909813	5.847751208	32	128
1.743234719	0.2043007015	32	G
1.013711888	0.625879389	64	16
1.292968762	1.047768449	64	32
1.270263621	1.922521033	64	64
1.263913712	3.651449219	64	128
0.967453717	1.879826381	64	G


==> data/energy-wt-densenet.dat <==
x	y	class	label
0.820878541	33.09164861	128	16
1.009081755	31.46704473	128	32
0.9613881704	30.67637531	128	64
0.9752111053	32.26110015	128	128
0.9691511447	31.39784565	128	G

==> data/energy-wt-f128.dat <==
x	y	class	label
0.5918203691	29.18435566	AlexNet	16
0.5744092881	27.42344032	AlexNet	32
0.565537884	27.06741324	AlexNet	64
0.5778513459	28.48903113	AlexNet	128
0.5763309615	29.067464	AlexNet	G
0.820878541	33.09164861	DenseNet	16
1.009081755	31.46704473	DenseNet	32
0.9613881704	30.67637531	DenseNet	64
0.9752111053	32.26110015	DenseNet	128
0.9691511447	31.39784565	DenseNet	G
0.6132044606	35.7418901	ShuffleNetV2	16
0.5858507984	31.24486715	ShuffleNetV2	32
0.5810586187	30.3606826	ShuffleNetV2	64
0.5794226365	30.6101431	ShuffleNetV2	128
0.5825097133	30.8980454	ShuffleNetV2	G
1.785125531	39.43566356	VisionTransformer	16
1.709845577	35.45455767	VisionTransformer	32
1.709012128	34.33772451	VisionTransformer	64
1.710934239	35.61116798	VisionTransformer	128
1.720038596	36.21423311	VisionTransformer	G
2.605443238	53.58059407	ConvNext	16
2.498653926	49.06883686	ConvNext	32
2.468256092	48.33992756	ConvNext	64
2.362825384	50.56992811	ConvNext	128
2.371286101	49.80196464	ConvNext	G

==> data/energy-wt-f16.dat <==
x	y	class	label
3.05723714	1.470346785	AlexNet	16
3.083348137	2.564216329	AlexNet	32
3.104247174	4.847090911	AlexNet	64
3.114957174	9.602345459	AlexNet	128
3.264071588	0.185565814	AlexNet	G
3.316794224	1.281867665	DenseNet	16
3.993399775	2.813802149	DenseNet	32
3.988899339	4.888717644	DenseNet	64
3.950651094	9.8281076	DenseNet	128
3.431469485	0.226788453	DenseNet	G
3.056800087	1.271395566	ShuffleNetV2	16
3.048782108	2.505766529	ShuffleNetV2	32
3.047643672	4.984903542	ShuffleNetV2	64
3.060142598	9.725304075	ShuffleNetV2	128
3.077971285	0.231842897	ShuffleNetV2	G
4.829641916	1.288094081	VisionTransformer	16
4.731800571	2.505262441	VisionTransformer	32
4.700611791	4.922540414	VisionTransformer	64
4.709219142	15.00367373	VisionTransformer	128
4.409455213	0.151861124	VisionTransformer	G
5.597969802	1.286595119	ConvNext	16
5.497173965	2.503684358	ConvNext	32
5.38676383	5.045660034	ConvNext	64
5.259341912	9.693333192	ConvNext	128
5.649995338	0.228017275	ConvNext	G

==> data/energy-wt-f32.dat <==
x	y	class	label
1.579661446	0.7897638875	AlexNet	16
1.57013371	1.458744279	AlexNet	32
1.561686452	2.901315254	AlexNet	64
1.569716495	5.984948492	AlexNet	128
1.689738475	0.315845031	AlexNet	G
1.766550831	0.826657531	DenseNet	16
2.182938174	1.513989435	DenseNet	32
2.183985303	2.905688089	DenseNet	64
2.155909813	5.847751208	DenseNet	128
1.743234719	0.2043007015	DenseNet	G
1.541826712	0.794999838	ShuffleNetV2	16
1.562435413	1.567109229	ShuffleNetV2	32
1.549937876	3.416850288	ShuffleNetV2	64
1.537110534	5.718441048	ShuffleNetV2	128
1.544100084	0.1869110265	ShuffleNetV2	G
3.045128371	0.8867995935	VisionTransformer	16
2.919276372	2.00673315	VisionTransformer	32
2.916677969	2.933541182	VisionTransformer	64
2.934668388	5.740545653	VisionTransformer	128
3.333413401	0.223427875	VisionTransformer	G
3.791484354	2.23428139	ConvNext	16
3.7018427	2.428005245	ConvNext	32
3.64960218	2.969041226	ConvNext	64
3.561960253	5.758960848	ConvNext	128
3.203412137	0.208895941	ConvNext	G

==> data/energy-wt-f64.dat.dat <==
x	y	class	label
0.8108941464	0.714142846	AlexNet	16
0.7916911906	1.038088316	AlexNet	32
0.796375288	1.964436912	AlexNet	64
0.8048346346	3.63469177	AlexNet	128
0.8578773665	0.296903402	AlexNet	G
1.013711888	0.625879389	DenseNet	16
1.292968762	1.047768449	DenseNet	32
1.270263621	1.922521033	DenseNet	64
1.263913712	3.651449219	DenseNet	128
0.967453717	1.879826381	DenseNet	G
0.7920870987	0.6437573345	ShuffleNetV2	16
0.7920402636	1.058500753	ShuffleNetV2	32
0.7941578633	1.96194245	ShuffleNetV2	64
0.7989184014	3.670289481	ShuffleNetV2	128
0.78685362	0.3907317125	ShuffleNetV2	G
2.078960347	1.327256104	VisionTransformer	16
1.994021941	1.099049319	VisionTransformer	32
2.009259653	2.584592797	VisionTransformer	64
2.01083321	3.810248387	VisionTransformer	128
2.255084707	0.3521303655	VisionTransformer	G
2.670587864	0.7703173975	ConvNext	16
2.59587706	1.194202126	ConvNext	32
2.533847296	2.011081334	ConvNext	64
2.438531638	3.757249197	ConvNext	128
2.714182612	0.4139099145	ConvNext	G

==> data/energy-wt-shufflenet-min.dat <==
x	y	class	label
3.056800087	1.271395566	16	16
3.048782108	2.505766529	16	32
3.047643672	4.984903542	16	64
3.060142598	9.725304075	16	128
3.077971285	0.231842897	16	G
1.541826712	0.794999838	32	16
1.562435413	1.567109229	32	32
1.549937876	3.416850288	32	64
1.537110534	5.718441048	32	128
1.544100084	0.1869110265	32	G
0.7920870987	0.6437573345	64	16
0.7920402636	1.058500753	64	32
0.7941578633	1.96194245	64	64
0.7989184014	3.670289481	64	128
0.78685362	0.3907317125	64	G


==> data/energy-wt-shufflenet.dat <==
x	y	class	label
0.6132044606	35.7418901	128	16
0.5858507984	31.24486715	128	32
0.5810586187	30.3606826	128	64
0.5794226365	30.6101431	128	128
0.5825097133	30.8980454	128	G

==> data/energy-wt-vit-min.dat <==
x	y	class	label
4.829641916	1.288094081	16	16
4.731800571	2.505262441	16	32
4.700611791	4.922540414	16	64
4.709219142	15.00367373	16	128
4.409455213	0.151861124	16	G
3.045128371	0.8867995935	32	16
2.919276372	2.00673315	32	32
2.916677969	2.933541182	32	64
2.934668388	5.740545653	32	128
3.333413401	0.223427875	32	G
2.078960347	1.327256104	64	16
1.994021941	1.099049319	64	32
2.009259653	2.584592797	64	64
2.01083321	3.810248387	64	128
2.255084707	0.3521303655	64	G


==> data/energy-wt-vit.dat <==
x	y	class	label
1.785125531	39.43566356	128	16
1.709845577	35.45455767	128	32
1.709012128	34.33772451	128	64
1.710934239	35.61116798	128	128
1.720038596	36.21423311	128	G

==> data/network_comparison.dat <==
model	f16	f32	f64	f128
AlexNet	3.124772243	1.594187316	0.8123345252	0.5771899697
DenseNet-121	3.736242783	2.006523768	1.16166234	0.9471421433
ShuffleNetV2	3.05826795	1.547082124	0.7928114494	0.5884092455
ViT-b-16	4.676145727	3.0298329	2.069631972	1.726991214
ConvNext-base	5.478248969	3.581660325	2.590605294	2.461292948
